A Survey on Stability of Learning with Limited Labelled Data and its Sensitivity to the Effects of Randomness

Learning with limited labelled data, such as prompting, in-context learning, fine-tuning, meta-learning or few-shot learning, aims to effectively train a model using only a small amount of labelled samples. However, these approaches have been observed to be excessively sensitive to the effects of uncontrolled randomness caused by non-determinism in the training process. The randomness negatively affects the stability of the models, leading to large variances in results across training runs. When such sensitivity is disregarded, it can unintentionally, but unfortunately also intentionally, create an imaginary perception of research progress. Recently, this area started to attract research attention and the number of relevant studies is continuously growing. In this survey, we provide a comprehensive overview of 415 papers addressing the effects of randomness on the stability of learning with limited labelled data. We distinguish between four main tasks addressed in the papers (investigate/evaluate; determine; mitigate; benchmark/compare/report randomness effects), providing findings for each one. Furthermore, we identify and discuss seven challenges and open problems together with possible directions to facilitate further research. The ultimate goal of this survey is to emphasise the importance of this growing research area, which so far has not received an appropriate level of attention, and reveal impactful directions for future research.

==> readme.txt <==
The survey with title "A Survey on Stability of Learning with Limited Labelled Data and its Sensitivity to the Effects of Randomness" also includes a short supplementary material. In this supplementary material, we provide more detailed description of some parts, mainly the survey methodology.

In Section A, we provide a link to the digital appendix that includes the detailed categorisation of all the 415 papers analysed in this survey. In addition, it provides more information about what can be found in this digital appendix.

In Section B, we provide a basic idea and high-level description of the different machine learning approaches that specify the scope of the survey. It should serve as a basic overview for understanding the concepts of the approaches and slightly better understanding of the surveyed papers, but not as a comprehensive overview of the selected approaches. We provide description for: 1) meta-learning; 2) language model fine-tuning; 3) prompting/in-context learning; 4) prompt-based learning; and 5) parameter-efficient fine-tuning.

In Section C, we provide a detailed implementation of the survey methodology. This includes information about how the search terms were formed, the definition of the scopes, the identification of the relevant libraries that were used to discover the papers, and how the relevant papers were identified using search and further filtering (according to the PRISMA methodology). Finally, it also provides information about the analysis and categorisation of the papers, mainly the secondary categorisation properties.
